On the density and surjectivity of $\mathbf{SO(3)}$-Witten-Reshetikhin-Turaev quantum representations

In this paper, we establish several new fundamental properties of $\mathrm{SO}(3)$-quantum representations $\rho_{p,g,\underline{\lambda}}\colon\mathrm{PMod} (\Sigma_{g,n})\longrightarrow \mathrm{PSU}_{d_{p,g,\underline{\lambda}}}$ of mapping class groups of surfaces, at prime-order roots of unity. We show that for any surface $\Sigma_{g,n}$ of genus $g\geq 3$, any number $n\geq 0$ of punctures, and any coloration $\underline{\lambda}$ of the punctures, $\rho_{p,g,\underline{\lambda}}$ has dense image in the projective unitary group $\mathrm{PSU}_{d_{p,g,\underline{\lambda}}}$, extending a landmark result of Larsen and Wang. Moreover, we show that the representations $\rho_{p,g,\underline{\lambda}}$ are surjective modulo any unramified maximal ideal of $\mathbb{Z}[\zeta_p]$, establishing an effective version of strong approximation for these representations. We also give several applications of our main results to residual finite simpleness of $\mathrm{PMod}(\Sigma_{g,n})$ (answering a question of Masbaum and Reid); to subnormal cores of some subgroups of $\mathrm{PMod}(\Sigma_{g,n})$; to realizability of congruence classes of quantum invariants; to embedding obstructions between $3$-manifolds; and to homological stability for mapping class groups with coefficients in $\mathrm{SO}(3)$-quantum representations.

==> figures/graph_genus_at_least_one.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		
		\node [style=none] (6) at (-2.5, 0) {};
		\node [style=none] (7) at (-4, 3) {};
		\node [style=none] (8) at (-4.5, 3) {};
		\node [style=none] (9) at (-6, 3) {};
		\node [style=none] (10) at (-6.5, 3) {};
		\node [style=none] (11) at (-8, 0) {};
		\node [style=none] (12) at (-8, -0.25) {};
		\node [style=none] (14) at (-2.5, -0.25) {};
		\node [style=none] (15) at (-6.5, 4) {};
		\node [style=none] (16) at (-4, 4) {};
		\node [style=none] (18) at (-4, 4.5) {};
		\node [style=none] (19) at (-4, 4.5) {$\lambda_n$};
		\node [style=none] (20) at (-4, 4.5) {};
		\node [style=none] (21) at (-6.5, 4.5) {$\lambda_1$};
		\node [style=none] (23) at (-8.5, -0.5) {$i_0$};
		\node [style=none] (24) at (-2.25, 1.75) {$i_0$};
		\node [style=none] (25) at (-2, -0.5) {$i_0$};
		\node [style=none] (26) at (-6, 2.5) {$i_0$};
		\node [style=none] (27) at (-4.5, 2.5) {$i_0$};
		\node [style=none] (28) at (-8.25, 1.75) {$i_0$};
		\node [style=none] (30) at (-8, -1.5) {};
		\node [style=none] (31) at (-2.5, -1.5) {};
		\node [style=none] (32) at (-5.25, -3) {};
		\node [style=none] (33) at (-5.25, -0.5) {$i_0$};
		\node [style=none] (34) at (-5.25, -3.5) {$i_0$};
		\node [style=none] (35) at (-5.25, -2) {$i_0$};
		\node [style=none] (36) at (-8, -1.25) {};
		\node [style=none] (37) at (-2.5, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=360, out=90, looseness=0.75] (6.center) to (7.center);
		\draw (7.center) to (8.center);
		\draw (9.center) to (10.center);
		\draw [in=90, out=180, looseness=0.75] (10.center) to (11.center);
		\draw [style=dashedline] (9.center) to (8.center);
		\draw (15.center) to (10.center);
		\draw (16.center) to (7.center);
		\draw (6.center) to (14.center);
		\draw (11.center) to (12.center);
		\draw [in=-180, out=-90] (30.center) to (32.center);
		\draw [in=-90, out=0] (32.center) to (31.center);
		\draw (11.center) to (6.center);
		\draw (30.center) to (31.center);
		\draw (30.center) to (36.center);
		\draw (31.center) to (37.center);
		\draw [style=dashedline] (37.center) to (14.center);
		\draw [style=dashedline] (36.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graph_genus_at_least_three.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (3.5, 3) {};
		\node [style=none] (1) at (3.5, -3) {};
		\node [style=none] (2) at (2.75, 0) {$\mu_2$};
		\node [style=none] (3) at (7.75, 0) {$\mu_3$};
		\node [style=none] (4) at (0.25, 2.25) {$\mu_1$};
		\node [style=none] (5) at (-0.25, 0) {};
		\node [style=none] (6) at (-2.5, 0) {};
		\node [style=none] (7) at (-4, 3) {};
		\node [style=none] (8) at (-4.5, 3) {};
		\node [style=none] (9) at (-6, 3) {};
		\node [style=none] (10) at (-6.5, 3) {};
		\node [style=none] (11) at (-8, 0) {};
		\node [style=none] (12) at (-8, -0.25) {};
		\node [style=none] (14) at (-2.5, -0.25) {};
		\node [style=none] (15) at (-6.5, 4) {};
		\node [style=none] (16) at (-4, 4) {};
		\node [style=none] (17) at (-1.25, 0.5) {$0$};
		\node [style=none] (18) at (-4, 4.5) {};
		\node [style=none] (19) at (-4, 4.5) {$\lambda_n$};
		\node [style=none] (20) at (-4, 4.5) {};
		\node [style=none] (21) at (-6.5, 4.5) {$\lambda_1$};
		\node [style=none] (23) at (-8.5, -0.5) {$i_0$};
		\node [style=none] (24) at (-2.25, 1.75) {$i_0$};
		\node [style=none] (25) at (-2, -0.5) {$i_0$};
		\node [style=none] (26) at (-6, 2.5) {$i_0$};
		\node [style=none] (27) at (-4.5, 2.5) {$i_0$};
		\node [style=none] (28) at (-8.25, 1.75) {$i_0$};
		\node [style=none] (29) at (0.5, -2.5) {$\mu_1$};
		\node [style=none] (30) at (-8, -1.5) {};
		\node [style=none] (31) at (-2.5, -1.5) {};
		\node [style=none] (32) at (-5.25, -3) {};
		\node [style=none] (33) at (-5.25, -0.5) {$i_0$};
		\node [style=none] (34) at (-5.25, -3.5) {$i_0$};
		\node [style=none] (35) at (-5.25, -2) {$i_0$};
		\node [style=none] (36) at (-8, -1.25) {};
		\node [style=none] (37) at (-2.5, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=2.00] (0.center) to (1.center);
		\draw (0.center) to (1.center);
		\draw [in=90, out=-180] (0.center) to (5.center);
		\draw [in=-90, out=180] (1.center) to (5.center);
		\draw (5.center) to (6.center);
		\draw [in=360, out=90, looseness=0.75] (6.center) to (7.center);
		\draw (7.center) to (8.center);
		\draw (9.center) to (10.center);
		\draw [in=90, out=180, looseness=0.75] (10.center) to (11.center);
		\draw [style=dashedline] (9.center) to (8.center);
		\draw (15.center) to (10.center);
		\draw (16.center) to (7.center);
		\draw (6.center) to (14.center);
		\draw (11.center) to (12.center);
		\draw [in=-180, out=-90] (30.center) to (32.center);
		\draw [in=-90, out=0] (32.center) to (31.center);
		\draw (11.center) to (6.center);
		\draw (30.center) to (31.center);
		\draw (30.center) to (36.center);
		\draw (31.center) to (37.center);
		\draw [style=dashedline] (37.center) to (14.center);
		\draw [style=dashedline] (36.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graph_genus_two.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 3) {};
		\node [style=none] (1) at (0, -3) {};
		\node [style=none] (3) at (-0.75, 0) {$\mu_2$};
		\node [style=none] (4) at (3.25, 2.25) {$\mu_3$};
		\node [style=none] (9) at (-4.25, 0) {$\mu_1$};
		\node [style=none] (10) at (3.25, -2.5) {$\mu_3$};
		\node [style=none] (11) at (3.5, 0) {};
		\node [style=none] (12) at (5, 0) {};
		\node [style=none] (13) at (4.25, -0.5) {$0$};
		\node [style=none] (14) at (5, 1) {};
		\node [style=none] (15) at (6.25, 1) {};
		\node [style=none] (16) at (9.25, 1) {};
		\node [style=none] (18) at (9.25, 0) {};
		\node [style=none] (19) at (10.25, 0) {};
		\node [style=none] (20) at (6.25, 0) {};
		\node [style=none] (21) at (8.5, 0) {};
		\node [style=none] (22) at (6.75, 0) {};
		\node [style=none] (23) at (5.25, 1.75) {$\lambda_1$};
		\node [style=none] (24) at (5.75, -0.5) {$\lambda_1$};
		\node [style=none] (25) at (6.5, 1.75) {$\lambda_2$};
		\node [style=none] (26) at (9.25, 1.75) {$\lambda_{n-1}$};
		\node [style=none] (27) at (10.75, 0) {$\lambda_n$};
		\node [style=none] (28) at (7, -0.5) {$a_1$};
		\node [style=none] (29) at (9, -0.5) {$a_{n-3}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=2.00] (0.center) to (1.center);
		\draw (0.center) to (1.center);
		\draw [in=90, out=0] (0.center) to (11.center);
		\draw [in=0, out=-90] (11.center) to (1.center);
		\draw (11.center) to (12.center);
		\draw (16.center) to (18.center);
		\draw (19.center) to (18.center);
		\draw (12.center) to (20.center);
		\draw (20.center) to (15.center);
		\draw (12.center) to (14.center);
		\draw (20.center) to (22.center);
		\draw [style=dashedline] (22.center) to (21.center);
		\draw (21.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graph_only_nonsep_curves.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (-2.25, 0) {};
		\node [style=none] (7) at (0.75, 1.5) {};
		\node [style=none] (8) at (0.75, 2) {};
		\node [style=none] (9) at (0.75, 4.25) {};
		\node [style=none] (10) at (0.75, 4.75) {};
		\node [style=none] (11) at (-2.25, 6.25) {};
		\node [style=none] (12) at (-2.75, 6.25) {};
		\node [style=none] (14) at (-2.75, 0) {};
		\node [style=none] (15) at (1.25, 4.75) {};
		\node [style=none] (16) at (1.25, 1.5) {};
		\node [style=none] (30) at (-6, 6.25) {};
		\node [style=none] (31) at (-6, 0) {};
		\node [style=none] (32) at (-9, 3.25) {};
		\node [style=none] (36) at (-5.5, 6.25) {};
		\node [style=none] (37) at (-5.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=0] (6.center) to (7.center);
		\draw (7.center) to (8.center);
		\draw (9.center) to (10.center);
		\draw [in=0, out=90] (10.center) to (11.center);
		\draw [style=dashedline] (9.center) to (8.center);
		\draw (15.center) to (10.center);
		\draw (16.center) to (7.center);
		\draw (6.center) to (14.center);
		\draw (11.center) to (12.center);
		\draw [in=90, out=-180] (30.center) to (32.center);
		\draw [in=-180, out=-90] (32.center) to (31.center);
		\draw (11.center) to (6.center);
		\draw (30.center) to (31.center);
		\draw (30.center) to (36.center);
		\draw (31.center) to (37.center);
		\draw [style=dashedline] (37.center) to (14.center);
		\draw [style=dashedline] (36.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

